Higher-order Breathers as Quasi-rogue Waves on a Periodic Background

We investigate higher-order breathers of the cubic nonlinear Schr\"odinger equation on an elliptic background. We find that, beyond first-order, any arbitrarily constructed breather is a single-peaked solitary wave on a disordered background. These "quasi-rogue waves" are also common on periodic backgrounds. We assume the higher-order breather is constructed out of constituent first-order breathers with commensurate periods (i.e., higher-order harmonic waves). In that case, one obtains "quasi-periodic" breathers with distorted side-peaks. Fully periodic breathers are obtained when their wavenumbers are harmonic multiples of the background and each other. They are truly rare, requiring finely-tuned parameters. Thus, on a periodic background, we arrive at the paradoxical conclusion that the apparent higher-order rogue waves are rather common, while the truly periodic breathers are exceedingly rare.

==> parameters.txt <==
AB1:
k^2 = 1/9
v = 0.940542974505339 (m = 4)
|psi|^2 = 8.30066 (numerical DT)
|psi|^2 = 8.300656245586758 (PHF)

AB1 (unmatched):
k^2 = 1/2
v = 0.5
|psi|^2 = (numerical DT)
|psi|^2 = 4 (PHF)
|psi|^2 = (adjacent peaks)

AB2:
k^2 = 1/9
v = 0.940542974505339 (m = 4)
v_2 = 0.841159590404608 (formula)
|psi|^2 = 20.825 (numerical DT)
|psi|^2 = 20.824666378866521 (PHF)

AB3:
k^2 = 1/9
v = 0.940542974505339 (m = 4)
v_2 = 0.841159590404608 (formula)
v_3 = 0.641881330787011 (formula)
|psi|^2 = 34.189 (numerical DT)
|psi|^2 = 34.189371180714410 (PHF)

AB3 (unmatched):
k^2 = 1/9
v = 0.91
v_2 = 0.81
v_3 = 0.61
|psi|^2 = 32.03560 (numerical DT)
|psi|^2 = 32.03560 (PHF)
